Adaptive Feature Selection for End-to-End Speech Translation

Information in speech signals is not evenly distributed, making it an additional challenge for end-to-end (E2E) speech translation (ST) to learn to focus on informative features. In this paper, we propose adaptive feature selection (AFS) for encoder-decoder based E2E ST. We first pre-train an ASR encoder and apply AFS to dynamically estimate the importance of each encoded speech feature to SR. A ST encoder, stacked on top of the ASR encoder, then receives the filtered features from the (frozen) ASR encoder. We take L0DROP (Zhang et al., 2020) as the backbone for AFS, and adapt it to sparsify speech features with respect to both temporal and feature dimensions. Results on LibriSpeech En-Fr and MuST-C benchmarks show that AFS facilitates learning of ST by pruning out ~84% temporal features, yielding an average translation gain of ~1.3-1.6 BLEU and a decoding speedup of ~1.4x. In particular, AFS reduces the performance gap compared to the cascade baseline, and outperforms it on LibriSpeech En-Fr with a BLEU score of 18.56 (without data augmentation)

==> emnlp_response.txt <==
Dear reviewers:

Thanks very much for your insightful comments and constructive suggestions. We will release our source code for reproduction.

======================================================================
Weak Points mentioned by reviewers:

= R1:

The application is novel, but the algorithm is not. I would have liked to see AFS be used as a frontend to the ASR encoder and the impact on BLEU - I think that could have resulted in even more speedup.

If the algorithm is already well-known in the NLP community, the paper mainly provides experimental results that are interesting.

Response:
* About the novelty of the algorithm in the NLP community
Although trainable feature selection has been studied in the ASR field (such as Zhang et al. 2019; Na etal. 2019 cited in our paper), its investigation in the ST filed is far more limited. To the best of our knowledge, there are no such dedicated algorithms developed for speech translation.

#Rico: I think we can cut the part below to keep the response short.
#Whether or not we could pick out useful speech features to improve translation accuracy as well as shorten the decoding time is still an open question before our study. We proved the feasibility on top of the data-driven L0Drop model paired with a series of experimental analysis, paving the way for seeking better feature selection models for improving translation performance.

* About making adaptive feature selection (AFS) the frontend to the ASR encoder
Thanks for this suggestion! We believe that AFS will be less effective before the ASR encoder due to the lack of contextual information, but will perform a contrastive experiment for the final version.

= R2:

(1) In line 271-273, it's said X represents audio. And X is input to E^{ASR} in equations (6,8,10). While in equation (11) x_i is used for representing ASR encoder results. Authors should consider clarifying the notation usage.
(2) For results in Table 1-3, is it possible to add error bar to show performance improvements are statistically significant?

Response:
Our response to each of your questions is below:
(1) About the notation usage
Thanks for pointing out this problem! We will clarify it in our new version.
(2) For the results' significance
Yes, we will add significance test for the results in Table 1-3. For our models in Table 1, we offer the test results below (using paired bootstrap resampling), and compare to the best baseline):
----------
Model               | BLEU  | significance test
ST+Fixed Rate (k=6) | 21.14 | (best baseline)
ST+AFS^t            | 21.57 |  p < 0.05
ST+AFS^tf           | 22.38 |  p < 0.01
----------
The improvements are significant at p < 0.05 and p < 0.01 for AFS^t and AFS^tf compared to the Fixed Rate model, respectively.


= R3:

My main reservation with this paper is that it doesn't seem to compare with a CNN-based method for subsampling. While the authors did compare, in the case of MuST-C en-de, their method with a sampling with a fixed-rate method and show their method is superior, I feel that it is not surprising that fixed-rate sampling doesn't give the best numbers -- it is very likely that such a method would discard important frames where information density is high; CNN on the other hand, although intuitively won't be as good as a dynamic-rate subsampling method, should be able to outperform fixed-rate sampling. Other than this one point, I think this is a very good paper. If this is addressed by the authors, I'm very willing to improve my score.

Response:
* About comparison to CNN-based methods
Thanks for this suggestion! We performed experiments on MuST-C En-De with CNN-based subsampling, which underperforms both our approach and the fixed-rate subsampling. The used setup is as follows: we replace the fixed-rate subsampling with a one-layer 1D depth-separable convolution, where the output dimension is set to 512, the kernel size over temporal dimension is set to 5 and the stride is set to 6. In this way, the ASR encoder features will be compressed to around 1/6 features, a similar ratio to the fixed-rate subsampling. Below show the translation results:
----------
Model               | BLEU
ST                  | 20.67
ST+Fixed Rate (k=6) | 21.14 
ST+Fixed Rate (k=7) | 20.87
ST+AFS^t            | 21.57
ST+AFS^tf           | 22.38
----------
ST+simple CNN       | 20.64
----------
Unfortunately, the CNN model fails to improve over the baseline, although it offers more flexibility in feature manipulation. The adopted CNN architecture and/or hyperparameters might be suboptimal for ST (more advanced variants like deeper CNNs, dynamic convolutions, 2D convolutions could produce better performance, but we can't study them exhaustively), but this simple baseline suggests the difficulty of feature subsampling for ST as well as the effectiveness of our approach. We did not include these results with CNN-based subsampling for space reasons, but can include them in the final version.


============================================================================

== All reviews

Review #1
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper is about a learnable feature sampling approach that is different from e.g. stacking and decimation. The examples and descriptions have analogies to voice activity detection (VAD) and HMM modelling in acoustic modelling. Exactly this analogy and the experimental results are a strength for this paper. The speedup indicates that the feature sampling works and passes fewer features to the translation models and the increase in BLEU indicate that the features indeed are more informative.
The application is novel, but the algorithm is not. I would have liked to see AFS be used as a frontend to the ASR encoder and the impact on BLEU - I think that could have resulted in even more speedup.

Reasons to accept
The paper introduces and adapts a trainable module for feature sampling to the NLP community. It has been applied to ASR, but may not be known well to the EMNLP audience. It also highlights an important issue which is speed vs. accuracy and whether or not to present all input the the neural net at both training and test time.
Reasons to reject
If the algorithm is already well-known in the NLP community, the paper mainly provides experimental results that are interesting.
Reproducibility:	3
Overall Recommendation:	3.5

Review #2
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
In this paper authors present their work on applying adaptive feature selection for encoder-decoder based end-to-end speech translation. L_{0}DROP is applied to temporal dimension, or both temporal and feature dimensions. Experimental results on different datasets show the effectiveness of proposed approaches, with good improvements on both accuracy and speed, compared to baselines.
Reasons to accept
This paper presents authors work on improving end-to-end speech translation, which has broad interests in NLP community. It also has clear description of proposed methods, experimental results and analysis.
Reasons to reject
I don't find obvious risks.
Reproducibility:	4
Overall Recommendation:	3.5
Questions for the Author(s)
(1) In line 271-273, it's said X represents audio. And X is input to E^{ASR} in equations (6,8,10). While in equation (11) x_i is used for representing ASR encoder results. Authors should consider clarifying the notation usage.
(2) For results in Table 1-3, is it possible to add error bar to show performance improvements are statistically significant?


Review #3
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper proposed a method for adaptive feature selection for end-to-end speech translation tasks. It recognizes that in speech, information isn't evenly distributed, and thus it's possible to reduce the redundancy in speech representations while maintaining good performances. It follows the assumption that features deemed unimportant for ASR should also be unimportant for speech translation. Their methods are based on using an encoder for ASR tasks as a feature extractor, and build an ST system on top of those features. For the adaptive feature selection, they use L0DROP method for designing a gated mechanism that is essentially used for making the keep/discard decisions. They experimented with performing the feature selection in both the time domain, and also both time + feature domain (although for the latter it doesn't really discard any feature dim, but acts as a weighting mechanism). They show that it is possible to filter out around 85% of the inputs and still getting better performances, narrowing the gap between e2e ST models and cascade models.
Reasons to accept
I very much enjoyed reading this paper. It is very well-written, with detailed and informative descriptions for the methods they propose. The method seems very effective (with one caveat which I will talk about in the next section), with 85% reduction rate while getting better performances it sounds very impressive. The experiments reported in the analysis section are well-designed and interesting to observe. The paper might also inspire more research into solving this information-redundancy problem in speech representations.
Reasons to reject
My main reservation with this paper is that it doesn't seem to compare with a CNN-based method for subsampling. While the authors did compare, in the case of MuST-C en-de, their method with a sampling with a fixed-rate method and show their method is superior, I feel that it is not surprising that fixed-rate sampling doesn't give the best numbers -- it is very likely that such a method would discard important frames where information density is high; CNN on the other hand, although intuitively won't be as good as a dynamic-rate subsampling method, should be able to outperform fixed-rate sampling. Other than this one point, I think this is a very good paper. If this is addressed by the authors, I'm very willing to improve my score.
Reproducibility:	4
Overall Recommendation:	3.5
Questions for the Author(s)
See the above section.
